Fixed-point optimization of deep neural networks with adaptive step size retraining

Fixed-point optimization of deep neural networks plays an important role in hardware based design and low-power implementations. Many deep neural networks show fairly good performance even with 2- or 3-bit precision when quantized weights are fine-tuned by retraining. We propose an improved fixedpoint optimization algorithm that estimates the quantization step size dynamically during the retraining. In addition, a gradual quantization scheme is also tested, which sequentially applies fixed-point optimizations from high- to low-precision. The experiments are conducted for feed-forward deep neural networks (FFDNNs), convolutional neural networks (CNNs), and recurrent neural networks (RNNs).

==> data/bar128.txt <==
2  2.862630602
3  6.314640372
4  1.119944019
5  0.896549393 






















































































































































==> data/bar256.txt <==
2  2.862630602
3  6.314640372
4  1.119944019
5  0.896549393 






















































































































































==> data/bar64.txt <==
2-bit  2.48 
3-bit  2.52
4-bit  2.43
6-bit  2.11






















































































































































==> data/bar64_adapt.txt <==
2-bit  2.42
3-bit  2.35
4-bit  2.32
6-bit  2.11






















































































































































==> data/curve_256_l1.txt <==
1   0.0848433  
2   0.08605    
3   0.086978   
4   0.08780587 
5   0.0883216  
6   0.089052238
7   0.08970556 
8   0.09035105 
9   0.0910025  
10  0.091416113
11  0.09214098 
12  0.091664717
13  0.093365692
14  0.092784129
15  0.094594   
16  0.09329433 
17  0.0955074  
18  0.094089828
19  0.0967397  
20  0.0947296  
21  0.0979713  
22  0.09596187 
23  0.098324619
24  0.0959961  
25  0.098191   
26  0.095776   
27  0.098586   
28  0.098666                       





















































































































































==> data/curve_256_l2.txt <==
1   0.121007  
2   0.12439413
3   0.12228429
4   0.1288862 
5   0.123865  
6   0.13231371
7   0.1252453 
8   0.135145  
9   0.1265445 
10  0.13797115
11  0.12750836
12  0.1415724 
13  0.1290388 
14  0.14374524
15  0.129599  
16  0.14645666
17  0.1308156 
18  0.14930929
19  0.1319246 
20  0.1511295 
21  0.1388995 
22  0.1394238 
23  0.13142483
24  0.15768448
25  0.1348543 
26  0.13245067
27  0.15880825
28  0.158988                       





















































































































































==> data/curve_256_l3.txt <==
1   0.195184  
2   0.2044777 
3   0.19430913
4   0.218677  
5   0.199845  
6   0.23129372
7   0.203969  
8   0.20209   
9   0.248839  
10  0.21592401
11  0.20727278
12  0.26324821
13  0.23000801
14  0.21360315
15  0.276149  
16  0.23248635
17  0.217229  
18  0.2150749 
19  0.293114  
20  0.2582261 
21  0.2285596 
22  0.2231449 
23  0.30833682
24  0.28917235
25  0.2776124 
26  0.251058  
27  0.24260543
28  0.242189                      





















































































































































==> data/curve_512_l1.txt <==
1   0.0613465  
2   0.061857   
3   0.0622356  
4   0.062607   
5   0.06292145 
6   0.063225128
7   0.06351734 
8   0.063813999
9   0.064075   
10  0.0643504  
11  0.064578481
12  0.06484548 
13  0.065069   
14  0.065324   
15  0.065584   
16  0.065841   
17  0.06602572 
18  0.0662543  
19  0.0665973  
20  0.06653966 
21  0.066761   
22  0.0668885  
23  0.066777013
24  0.066997893
25  0.06685456 
26  0.0670912  
27  0.06694368 
28  0.067238                       





















































































































































==> data/curve_512_l2.txt <==
1   0.0754589  
2   0.076438   
3   0.0770872  
4   0.077662   
5   0.078118391
6   0.0786978  
7   0.0780887  
8   0.080003075
9   0.078734   
10  0.08093817 
11  0.079295523
12  0.081813   
13  0.079885   
14  0.082663   
15  0.080423   
16  0.083363   
17  0.08090023 
18  0.084274   
19  0.081407   
20  0.084402   
21  0.081836   
22  0.0853836  
23  0.082892112
24  0.082366087
25  0.085718   
26  0.08272    
27  0.085631   
28  0.082245                        





















































































































































==> data/curve_512_l3.txt <==
1   0.161423  
2   0.167238  
3   0.1635612 
4   0.175481  
5   0.16695565
6   0.18238804
7   0.169644  
8   0.18898617
9   0.17332743
10  0.1949043 
11  0.17541791
12  0.2004108 
13  0.179885  
14  0.17599046
15  0.20826533
16  0.190847  
17  0.18192756
18  0.215964  
19  0.1867998 
20  0.183937  
21  0.209187  
22  0.19774656
23  0.19441336
24  0.18572876
25  0.22465785
26  0.2044539 
27  0.2002793 
28  0.187196                       





















































































































































==> data/curve_64_l1.txt <==
1   0.173126  
2   0.17756461
3   0.174808  
4   0.17926237
5   0.17129214
6   0.18244904
7   0.16939676
8   0.18234374
9   0.16950896
10  0.18558839
11  0.16647422
12  0.18263665
13  0.16429342
14  0.16429342
15  0.19016993
16  0.16511065
17  0.1813518 
18  0.1644085 
19  0.18912496








                     





















































































































































==> data/curve_64_l2.txt <==
1   0.250561  
2   0.24335989
3   0.32349274
4   0.26095179
5   0.36009035
6   0.27574894
7   0.26760694
8   0.48769847
9   0.30638078
10  0.2884312 
11  0.51548696
12  0.32808787
13  0.29849783
14  0.29849783
15  0.55749547
16  0.45744854
17  0.34511769
18  0.32154429
19  0.30972356








                   





















































































































































==> data/curve_64_l3.txt <==
1   0.262197  
2   0.250748  
3   0.33531994
4   0.26723886
5   0.26178077
6   0.41498202	
7   0.31187859
8   0.28980666
9   0.28222585
10  0.519207  	
11  0.37217718
12  0.31437591	
13  0.30536893
14  0.30536893
15  0.59826684
16  0.49774787
17  0.41348585
18  0.35490337	
19  0.33619046



	




                      





















































































































































==> data/line128.txt <==
2-bit  3.033479101
3-bit  3.444431646
4-bit  2.100387201
6-bit  0.749084992




















































































































































==> data/line256.txt <==
2 2.671044964
3 3.451001032
4 1.287135628
5 0.607929655






















































































































































==> data/line64.txt <==
2-bit  2.862630602
3-bit  6.314640372
4-bit  1.119944019
6-bit  0.896549393 





















































































































































